Compressing Code Context for LLM-based Issue Resolution

Large Language Models (LLMs) are now capable of resolving real-world GitHub issues. However, current approaches overapproximate the code context and suffer from two compounding problems: the prohibitive cost of processing massive inputs, and low effectiveness as noise floods the context window and distracts the model from the bug-fixing signal. Existing compression techniques fail to resolve this tension: generic compressors compromise the semantic integrity of code, while code-specific tools lack awareness of code structure and task context to preserve essential patch ingredients. To address this, we propose a novel framework consisting of two components. First, Oracle-guided Code Distillation (OCD), a context distillation algorithm that combines genetic search and delta debugging to systematically reduce code contexts to their minimal sufficient subsequence - retaining only the ingredients required for a successful fix. We use this distilled data to fine-tune SWEzze, a lightweight model that learns to compress code context at inference time, filtering noise and combating distraction while preserving fix ingredients. Evaluated on SWE-bench Verified across three frontier LLMs, SWEzze maintains a stable compression rate of about 6 times across models, reduces the total token budget by 51.8%-71.3% relative to the uncompressed setting, improves issue resolution rates by 5.0%-9.2%, and delivers the best overall balance among effectiveness, compression ratio, and latency compared with state-of-the-art context compression baselines.

==> motivating/ctx/initial.txt <==
### lib/matplotlib/figure.py
...
class SubFigure(FigureBase):
    """
    Logical figure that can be placed inside a figure.

    Typically instantiated using `.Figure.add_subfigure` or
    `.SubFigure.add_subfigure`, or `.SubFigure.subfigures`.  A subfigure has
    the same methods as a figure except for those particularly tied to the size
    or dpi of the figure, and is confined to a prescribed region of the figure.
    For example the following puts two subfigures side-by-side::

        fig = plt.figure()
        sfigs = fig.subfigures(1, 2)
        axsL = sfigs[0].subplots(1, 2)
        axsR = sfigs[1].subplots(2, 1)

    See :doc:`/gallery/subplots_axes_and_figures/subfigures`
    """
    callbacks = _api.deprecated(
            "3.6", alternative=("the 'resize_event' signal in "
                                "Figure.canvas.callbacks")
            )(property(lambda self: self._fig_callbacks))

    def __init__(self, parent, subplotspec, *,
                 facecolor=None,
                 edgecolor=None,
                 linewidth=0.0,
                 frameon=None,
                 **kwargs):
        """
        Parameters
        ----------
        parent : `.Figure` or `.SubFigure`
            Figure or subfigure that contains the SubFigure.  SubFigures
            can be nested.

        subplotspec : `.gridspec.SubplotSpec`
            Defines the region in a parent gridspec where the subfigure will
            be placed.

        facecolor : default: :rc:`figure.facecolor`
            The figure patch face color.

        edgecolor : default: :rc:`figure.edgecolor`
            The figure patch edge color.

        linewidth : float
            The linewidth of the frame (i.e. the edge linewidth of the figure
            patch).

        frameon : bool, default: :rc:`figure.frameon`
            If ``False``, suppress drawing the figure background patch.

        Other Parameters
        ----------------
        **kwargs : `.SubFigure` properties, optional

            %(SubFigure:kwdoc)s
        """
        super().__init__(**kwargs)
        if facecolor is None:
            facecolor = mpl.rcParams['figure.facecolor']
        if edgecolor is None:
            edgecolor = mpl.rcParams['figure.edgecolor']
        if frameon is None:
            frameon = mpl.rcParams['figure.frameon']

        self._subplotspec = subplotspec
        self._parent = parent
        self.figure = parent.figure
        self._fig_callbacks = parent._fig_callbacks

        # subfigures use the parent axstack
        self._axstack = parent._axstack
        self.subplotpars = parent.subplotpars
        self.dpi_scale_trans = parent.dpi_scale_trans
        self._axobservers = parent._axobservers
        self.canvas = parent.canvas
        self.transFigure = parent.transFigure
        self.bbox_relative = None
        self._redo_transform_rel_fig()
        self.figbbox = self._parent.figbbox
        self.bbox = TransformedBbox(self.bbox_relative,
                                    self._parent.transSubfigure)
        self.transSubfigure = BboxTransformTo(self.bbox)

        self.patch = Rectangle(
            xy=(0, 0), width=1, height=1, visible=frameon,
            facecolor=facecolor, edgecolor=edgecolor, linewidth=linewidth,
            # Don't let the figure patch influence bbox calculation.
            in_layout=False, transform=self.transSubfigure)
        self._set_artist_props(self.patch)
        self.patch.set_antialiased(False)

    @property
    def dpi(self):
        return self._parent.dpi

    @dpi.setter
    def dpi(self, value):
        self._parent.dpi = value

    def get_dpi(self):
        """
        Return the resolution of the parent figure in dots-per-inch as a float.
        """
        return self._parent.dpi

    def set_dpi(self, val):
        """
        Set the resolution of parent figure in dots-per-inch.

        Parameters
        ----------
        val : float
        """
        self._parent.dpi = val
        self.stale = True

    def _get_renderer(self):
        return self._parent._get_renderer()

    def _redo_transform_rel_fig(self, bbox=None):
        """
        Make the transSubfigure bbox relative to Figure transform.

        Parameters
        ----------
        bbox : bbox or None
            If not None, then the bbox is used for relative bounding box.
            Otherwise it is calculated from the subplotspec.
        """
        if bbox is not None:
            self.bbox_relative.p0 = bbox.p0
            self.bbox_relative.p1 = bbox.p1
            return
        # need to figure out *where* this subplotspec is.
        gs = self._subplotspec.get_gridspec()
        wr = np.asarray(gs.get_width_ratios())
        hr = np.asarray(gs.get_height_ratios())
        dx = wr[self._subplotspec.colspan].sum() / wr.sum()
        dy = hr[self._subplotspec.rowspan].sum() / hr.sum()
        x0 = wr[:self._subplotspec.colspan.start].sum() / wr.sum()
        y0 = 1 - hr[:self._subplotspec.rowspan.stop].sum() / hr.sum()
        if self.bbox_relative is None:
            self.bbox_relative = Bbox.from_bounds(x0, y0, dx, dy)
        else:
            self.bbox_relative.p0 = (x0, y0)
            self.bbox_relative.p1 = (x0 + dx, y0 + dy)

    def get_constrained_layout(self):
        """
        Return whether constrained layout is being used.

        See :doc:`/tutorials/intermediate/constrainedlayout_guide`.
        """
        return self._parent.get_constrained_layout()

    def get_constrained_layout_pads(self, relative=False):
        """
        Get padding for ``constrained_layout``.

        Returns a list of ``w_pad, h_pad`` in inches and
        ``wspace`` and ``hspace`` as fractions of the subplot.

        See :doc:`/tutorials/intermediate/constrainedlayout_guide`.

        Parameters
        ----------
        relative : bool
            If `True`, then convert from inches to figure relative.
        """
        return self._parent.get_constrained_layout_pads(relative=relative)

    def get_layout_engine(self):
        return self._parent.get_layout_engine()

    @property
    def axes(self):
        """
        List of Axes in the SubFigure.  You can access and modify the Axes
        in the SubFigure through this list.

        Modifying this list has no effect. Instead, use `~.SubFigure.add_axes`,
        `~.SubFigure.add_subplot` or `~.SubFigure.delaxes` to add or remove an
        Axes.

        Note: The `.SubFigure.axes` property and `~.SubFigure.get_axes` method
        are equivalent.
        """
        return self._localaxes[:]

    get_axes = axes.fget

    def draw(self, renderer):
        # docstring inherited
        self._cachedRenderer = renderer

        # draw the figure bounding box, perhaps none for white figure
        if not self.get_visible():
            return

        artists = self._get_draw_artists(renderer)

        try:
            renderer.open_group('subfigure', gid=self.get_gid())
            self.patch.draw(renderer)
            mimage._draw_list_compositing_images(
                renderer, self, artists, self.figure.suppressComposite)
            for sfig in self.subfigs:
                sfig.draw(renderer)
            renderer.close_group('subfigure')

        finally:
            self.stale = False
...
    def _get_dpi(self):
        return self._dpi
...
    def _set_dpi(self, dpi, forward=True):
        """
        Parameters
        ----------
        dpi : float

        forward : bool
            Passed on to `~.Figure.set_size_inches`
        """
        if dpi == self._dpi:
            # We don't want to cause undue events in backends.
            return
        self._dpi = dpi
        self.dpi_scale_trans.clear().scale(dpi)
        w, h = self.get_size_inches()
        self.set_size_inches(w, h, forward=forward)
        self._fig_callbacks.process('dpi_changed', self)
...
    def set_canvas(self, canvas):
        """
        Set the canvas that contains the figure

        Parameters
        ----------
        canvas : FigureCanvas
        """
        self.canvas = canvas
...
    def set_size_inches(self, w, h=None, forward=True):
        """
        Set the figure size in inches.

        Call signatures::

             fig.set_size_inches(w, h)  # OR
             fig.set_size_inches((w, h))

        Parameters
        ----------
        w : (float, float) or float
            Width and height in inches (if height not specified as a separate
            argument) or width.
        h : float
            Height in inches.
        forward : bool, default: True
            If ``True``, the canvas size is automatically updated, e.g.,
            you can resize the figure window from the shell.

        See Also
        --------
        matplotlib.figure.Figure.get_size_inches
        matplotlib.figure.Figure.set_figwidth
        matplotlib.figure.Figure.set_figheight

        Notes
        -----
        To transform from pixels to inches divide by `Figure.dpi`.
        """
        if h is None:  # Got called with a single pair as argument.
            w, h = w
        size = np.array([w, h])
        if not np.isfinite(size).all() or (size < 0).any():
            raise ValueError(f'figure size must be positive finite not {size}')
        self.bbox_inches.p1 = size
        if forward:
            manager = self.canvas.manager
            if manager is not None:
                manager.resize(*(size * self.dpi).astype(int))
        self.stale = True
...
    def get_size_inches(self):
        """
        Return the current size of the figure in inches.

        Returns
        -------
        ndarray
           The size (width, height) of the figure in inches.

        See Also
        --------
        matplotlib.figure.Figure.set_size_inches
        matplotlib.figure.Figure.get_figwidth
        matplotlib.figure.Figure.get_figheight

        Notes
        -----
        The size in pixels can be obtained by multiplying with `Figure.dpi`.
        """
        return np.array(self.bbox_inches.p1)
...
    def get_dpi(self):
        """Return the resolution in dots per inch as a float."""
        return self.dpi
...
    def set_dpi(self, val):
        """
        Set the resolution of the figure in dots-per-inch.

        Parameters
        ----------
        val : float
        """
        self.dpi = val
        self.stale = True
...
    def __setstate__(self, state):
        version = state.pop('__mpl_version__')
        restore_to_pylab = state.pop('_restore_to_pylab', False)

        if version != mpl.__version__:
            _api.warn_external(
                f"This figure was saved with matplotlib version {version} and "
                f"is unlikely to function correctly.")

        self.__dict__ = state

        # re-initialise some of the unstored state information
        FigureCanvasBase(self)  # Set self.canvas.

        if restore_to_pylab:
            # lazy import to avoid circularity
            import matplotlib.pyplot as plt
            import matplotlib._pylab_helpers as pylab_helpers
            allnums = plt.get_fignums()
            num = max(allnums) + 1 if allnums else 1
            mgr = plt._backend_mod.new_figure_manager_given_figure(num, self)
            pylab_helpers.Gcf._set_new_active_manager(mgr)
            plt.draw_if_interactive()

        self.stale = True
...


### lib/matplotlib/backend_bases.py
...
    def new_manager(cls, figure, num):
        """
        Create a new figure manager for *figure*, using this canvas class.

        Notes
        -----
        This method should not be reimplemented in subclasses.  If
        custom manager creation logic is needed, please reimplement
        ``FigureManager.create_with_canvas``.
        """
        return cls.manager_class.create_with_canvas(cls, figure, num)
...
    def _set_device_pixel_ratio(self, ratio):
        """
        Set the ratio of physical to logical pixels used for the canvas.

        Subclasses that support High DPI screens can set this property to
        indicate that said ratio is different. The canvas itself will be
        created at the physical size, while the client side will use the
        logical size. Thus the DPI of the Figure will change to be scaled by
        this ratio. Implementations that support High DPI screens should use
        physical pixels for events so that transforms back to Axes space are
        correct.

        By default, this is 1, meaning physical and logical pixels are the same
        size.

        Parameters
        ----------
        ratio : float
            The ratio of logical to physical pixels used for the canvas.

        Returns
        -------
        bool
            Whether the ratio has changed. Backends may interpret this as a
            signal to resize the window, repaint the canvas, or change any
            other relevant properties.
        """
        if self._device_pixel_ratio == ratio:
            return False
        # In cases with mixed resolution displays, we need to be careful if the
        # device pixel ratio changes - in this case we need to resize the
        # canvas accordingly. Some backends provide events that indicate a
        # change in DPI, but those that don't will update this before drawing.
        dpi = ratio * self.figure._original_dpi
        self.figure._set_dpi(dpi, forward=False)
        self._device_pixel_ratio = ratio
        return True
...
    def get_width_height(self, *, physical=False):
        """
        Return the figure width and height in integral points or pixels.

        When the figure is used on High DPI screens (and the backend supports
        it), the truncation to integers occurs after scaling by the device
        pixel ratio.

        Parameters
        ----------
        physical : bool, default: False
            Whether to return true physical pixels or logical pixels. Physical
            pixels may be used by backends that support HiDPI, but still
            configure the canvas using its actual size.

        Returns
        -------
        width, height : int
            The size of the figure, in points or pixels, depending on the
            backend.
        """
        return tuple(int(size / (1 if physical else self.device_pixel_ratio))
                     for size in self.figure.bbox.max)
...
class _Backend:
    # A backend can be defined by using the following pattern:
    #
    # @_Backend.export
    # class FooBackend(_Backend):
    #     # override the attributes and methods documented below.

    # `backend_version` may be overridden by the subclass.
    backend_version = "unknown"

    # The `FigureCanvas` class must be defined.
    FigureCanvas = None

    # For interactive backends, the `FigureManager` class must be overridden.
    FigureManager = FigureManagerBase

    # For interactive backends, `mainloop` should be a function taking no
    # argument and starting the backend main loop.  It should be left as None
    # for non-interactive backends.
    mainloop = None

    # The following methods will be automatically defined and exported, but
    # can be overridden.

    @classmethod
    def new_figure_manager(cls, num, *args, **kwargs):
        """Create a new figure manager instance."""
        # This import needs to happen here due to circular imports.
        from matplotlib.figure import Figure
        fig_cls = kwargs.pop('FigureClass', Figure)
        fig = fig_cls(*args, **kwargs)
        return cls.new_figure_manager_given_figure(num, fig)

    @classmethod
    def new_figure_manager_given_figure(cls, num, figure):
        """Create a new figure manager instance for the given figure."""
        return cls.FigureCanvas.new_manager(figure, num)

    @classmethod
    def draw_if_interactive(cls):
        if cls.mainloop is not None and is_interactive():
            manager = Gcf.get_active()
            if manager:
                manager.canvas.draw_idle()

    @classmethod
    def show(cls, *, block=None):
        """
        Show all figures.

        `show` blocks by calling `mainloop` if *block* is ``True``, or if it
        is ``None`` and we are neither in IPython's ``%pylab`` mode, nor in
        `interactive` mode.
        """
        managers = Gcf.get_all_fig_managers()
        if not managers:
            return
        for manager in managers:
            try:
                manager.show()  # Emits a warning for non-interactive backend.
            except NonGuiException as exc:
                _api.warn_external(str(exc))
        if cls.mainloop is None:
            return
        if block is None:
            # Hack: Are we in IPython's %pylab mode?  In pylab mode, IPython
            # (>= 0.10) tacks a _needmain attribute onto pyplot.show (always
            # set to False).
            from matplotlib import pyplot
            ipython_pylab = hasattr(pyplot.show, "_needmain")
            block = not ipython_pylab and not is_interactive()
        if block:
            cls.mainloop()

    # This method is the one actually exporting the required methods.

    @staticmethod
    def export(cls):
        for name in [
                "backend_version",
                "FigureCanvas",
                "FigureManager",
                "new_figure_manager",
                "new_figure_manager_given_figure",
                "draw_if_interactive",
                "show",
        ]:
            setattr(sys.modules[cls.__module__], name, getattr(cls, name))

        # For back-compatibility, generate a shim `Show` class.

        class Show(ShowBase):
            def mainloop(self):
                return cls.mainloop()

        setattr(sys.modules[cls.__module__], "Show", Show)
        return cls
...


### lib/matplotlib/pyplot.py
...
_backend_mod = None
...
def _get_backend_mod():
    """
    Ensure that a backend is selected and return it.

    This is currently private, but may be made public in the future.
    """
    if _backend_mod is None:
        # Use __getitem__ here to avoid going through the fallback logic (which
        # will (re)import pyplot and then call switch_backend if we need to
        # resolve the auto sentinel)
        switch_backend(dict.__getitem__(rcParams, "backend"))
    return _backend_mod
...
def switch_backend(newbackend):
    """
    Close all open figures and set the Matplotlib backend.

    The argument is case-insensitive.  Switching to an interactive backend is
    possible only if no event loop for another interactive backend has started.
    Switching to and from non-interactive backends is always possible.

    Parameters
    ----------
    newbackend : str
        The name of the backend to use.
    """
    global _backend_mod
    # make sure the init is pulled up so we can assign to it later
    import matplotlib.backends
    close("all")

    if newbackend is rcsetup._auto_backend_sentinel:
        current_framework = cbook._get_running_interactive_framework()
        mapping = {'qt': 'qtagg',
                   'gtk3': 'gtk3agg',
                   'gtk4': 'gtk4agg',
                   'wx': 'wxagg',
                   'tk': 'tkagg',
                   'macosx': 'macosx',
                   'headless': 'agg'}

        best_guess = mapping.get(current_framework, None)
        if best_guess is not None:
            candidates = [best_guess]
        else:
            candidates = []
        candidates += [
            "macosx", "qtagg", "gtk4agg", "gtk3agg", "tkagg", "wxagg"]

        # Don't try to fallback on the cairo-based backends as they each have
        # an additional dependency (pycairo) over the agg-based backend, and
        # are of worse quality.
        for candidate in candidates:
            try:
                switch_backend(candidate)
            except ImportError:
                continue
            else:
                rcParamsOrig['backend'] = candidate
                return
        else:
            # Switching to Agg should always succeed; if it doesn't, let the
            # exception propagate out.
            switch_backend("agg")
            rcParamsOrig["backend"] = "agg"
            return

    backend_mod = importlib.import_module(
        cbook._backend_module_name(newbackend))
    canvas_class = backend_mod.FigureCanvas

    required_framework = _get_required_interactive_framework(backend_mod)
    if required_framework is not None:
        current_framework = cbook._get_running_interactive_framework()
        if (current_framework and required_framework
                and current_framework != required_framework):
            raise ImportError(
                "Cannot load backend {!r} which requires the {!r} interactive "
                "framework, as {!r} is currently running".format(
                    newbackend, required_framework, current_framework))

    # Load the new_figure_manager() and show() functions from the backend.

    # Classically, backends can directly export these functions.  This should
    # keep working for backcompat.
    new_figure_manager = getattr(backend_mod, "new_figure_manager", None)
    # show = getattr(backend_mod, "show", None)
    # In that classical approach, backends are implemented as modules, but
    # "inherit" default method implementations from backend_bases._Backend.
    # This is achieved by creating a "class" that inherits from
    # backend_bases._Backend and whose body is filled with the module globals.
    class backend_mod(matplotlib.backend_bases._Backend):
        locals().update(vars(backend_mod))

    # However, the newer approach for defining new_figure_manager (and, in
    # the future, show) is to derive them from canvas methods.  In that case,
    # also update backend_mod accordingly; also, per-backend customization of
    # draw_if_interactive is disabled.
    if new_figure_manager is None:
        def new_figure_manager_given_figure(num, figure):
            return canvas_class.new_manager(figure, num)

        def new_figure_manager(num, *args, FigureClass=Figure, **kwargs):
            fig = FigureClass(*args, **kwargs)
            return new_figure_manager_given_figure(num, fig)

        def draw_if_interactive():
            if matplotlib.is_interactive():
                manager = _pylab_helpers.Gcf.get_active()
                if manager:
                    manager.canvas.draw_idle()

        backend_mod.new_figure_manager_given_figure = \
            new_figure_manager_given_figure
        backend_mod.new_figure_manager = new_figure_manager
        backend_mod.draw_if_interactive = draw_if_interactive

    _log.debug("Loaded backend %s version %s.",
               newbackend, backend_mod.backend_version)

    rcParams['backend'] = rcParamsDefault['backend'] = newbackend
    _backend_mod = backend_mod
    for func_name in ["new_figure_manager", "draw_if_interactive", "show"]:
        globals()[func_name].__signature__ = inspect.signature(
            getattr(backend_mod, func_name))

    # Need to keep a global reference to the backend for compatibility reasons.
    # See https://github.com/matplotlib/matplotlib/issues/6092
    matplotlib.backends.backend = newbackend

    # make sure the repl display hook is installed in case we become
    # interactive
    install_repl_displayhook()
...
def new_figure_manager(*args, **kwargs):
    """Create a new figure manager instance."""
    _warn_if_gui_out_of_main_thread()
    return _get_backend_mod().new_figure_manager(*args, **kwargs)
...


### lib/matplotlib/backends/backend_macosx.py
...
class FigureCanvasMac(FigureCanvasAgg, _macosx.FigureCanvas, FigureCanvasBase):
    # docstring inherited

    # Ideally this class would be `class FCMacAgg(FCAgg, FCMac)`
    # (FC=FigureCanvas) where FCMac would be an ObjC-implemented mac-specific
    # class also inheriting from FCBase (this is the approach with other GUI
    # toolkits).  However, writing an extension type inheriting from a Python
    # base class is slightly tricky (the extension type must be a heap type),
    # and we can just as well lift the FCBase base up one level, keeping it *at
    # the end* to have the right method resolution order.

    # Events such as button presses, mouse movements, and key presses are
    # handled in C and events (MouseEvent, etc.) are triggered from there.

    required_interactive_framework = "macosx"
    _timer_cls = TimerMac
    manager_class = _api.classproperty(lambda cls: FigureManagerMac)

    def __init__(self, figure):
        super().__init__(figure=figure)
        self._draw_pending = False
        self._is_drawing = False

    def draw(self):
        """Render the figure and update the macosx canvas."""
        # The renderer draw is done here; delaying causes problems with code
        # that uses the result of the draw() to update plot elements.
        if self._is_drawing:
            return
        with cbook._setattr_cm(self, _is_drawing=True):
            super().draw()
        self.update()

    def draw_idle(self):
        # docstring inherited
        if not (getattr(self, '_draw_pending', False) or
                getattr(self, '_is_drawing', False)):
            self._draw_pending = True
            # Add a singleshot timer to the eventloop that will call back
            # into the Python method _draw_idle to take care of the draw
            self._single_shot_timer(self._draw_idle)

    def _single_shot_timer(self, callback):
        """Add a single shot timer with the given callback"""
        # We need to explicitly stop (called from delete) the timer after
        # firing, otherwise segfaults will occur when trying to deallocate
        # the singleshot timers.
        def callback_func(callback, timer):
            callback()
            del timer
        timer = self.new_timer(interval=0)
        timer.add_callback(callback_func, callback, timer)
        timer.start()

    def _draw_idle(self):
        """
        Draw method for singleshot timer

        This draw method can be added to a singleshot timer, which can
        accumulate draws while the eventloop is spinning. This method will
        then only draw the first time and short-circuit the others.
        """
        with self._idle_draw_cntx():
            if not self._draw_pending:
                # Short-circuit because our draw request has already been
                # taken care of
                return
            self._draw_pending = False
            self.draw()

    def blit(self, bbox=None):
        # docstring inherited
        super().blit(bbox)
        self.update()

    def resize(self, width, height):
        # Size from macOS is logical pixels, dpi is physical.
        scale = self.figure.dpi / self.device_pixel_ratio
        width /= scale
        height /= scale
        self.figure.set_size_inches(width, height, forward=False)
        ResizeEvent("resize_event", self)._process()
        self.draw_idle()
...
class FigureManagerMac(_macosx.FigureManager, FigureManagerBase):
    _toolbar2_class = NavigationToolbar2Mac

    def __init__(self, canvas, num):
        self._shown = False
        _macosx.FigureManager.__init__(self, canvas)
        icon_path = str(cbook._get_data_path('images/matplotlib.pdf'))
        _macosx.FigureManager.set_icon(icon_path)
        FigureManagerBase.__init__(self, canvas, num)
        if self.toolbar is not None:
            self.toolbar.update()
        if mpl.is_interactive():
            self.show()
            self.canvas.draw_idle()

    def _close_button_pressed(self):
        Gcf.destroy(self)
        self.canvas.flush_events()

    @_api.deprecated("3.6")
    def close(self):
        return self._close_button_pressed()

    def show(self):
        if not self._shown:
            self._show()
            self._shown = True
        if mpl.rcParams["figure.raise_window"]:
            self._raise()
...


### lib/matplotlib/backends/backend_gtk4.py
...
class FigureCanvasGTK4(FigureCanvasBase, Gtk.DrawingArea):
    required_interactive_framework = "gtk4"
    supports_blit = False
    _timer_cls = TimerGTK4
    manager_class = _api.classproperty(lambda cls: FigureManagerGTK4)
    _context_is_scaled = False

    def __init__(self, figure=None):
        super().__init__(figure=figure)

        self.set_hexpand(True)
        self.set_vexpand(True)

        self._idle_draw_id = 0
        self._rubberband_rect = None

        self.set_draw_func(self._draw_func)
        self.connect('resize', self.resize_event)
        self.connect('notify::scale-factor', self._update_device_pixel_ratio)

        click = Gtk.GestureClick()
        click.set_button(0)  # All buttons.
        click.connect('pressed', self.button_press_event)
        click.connect('released', self.button_release_event)
        self.add_controller(click)

        key = Gtk.EventControllerKey()
        key.connect('key-pressed', self.key_press_event)
        key.connect('key-released', self.key_release_event)
        self.add_controller(key)

        motion = Gtk.EventControllerMotion()
        motion.connect('motion', self.motion_notify_event)
        motion.connect('enter', self.enter_notify_event)
        motion.connect('leave', self.leave_notify_event)
        self.add_controller(motion)

        scroll = Gtk.EventControllerScroll.new(
            Gtk.EventControllerScrollFlags.VERTICAL)
        scroll.connect('scroll', self.scroll_event)
        self.add_controller(scroll)

        self.set_focusable(True)

        css = Gtk.CssProvider()
        css.load_from_data(b".matplotlib-canvas { background-color: white; }")
        style_ctx = self.get_style_context()
        style_ctx.add_provider(css, Gtk.STYLE_PROVIDER_PRIORITY_APPLICATION)
        style_ctx.add_class("matplotlib-canvas")

    def destroy(self):
        self.close_event()

    def set_cursor(self, cursor):
        # docstring inherited
        self.set_cursor_from_name(_backend_gtk.mpl_to_gtk_cursor_name(cursor))

    def _mpl_coords(self, xy=None):
        """
        Convert the *xy* position of a GTK event, or of the current cursor
        position if *xy* is None, to Matplotlib coordinates.

        GTK use logical pixels, but the figure is scaled to physical pixels for
        rendering.  Transform to physical pixels so that all of the down-stream
        transforms work as expected.

        Also, the origin is different and needs to be corrected.
        """
        if xy is None:
            surface = self.get_native().get_surface()
            is_over, x, y, mask = surface.get_device_position(
                self.get_display().get_default_seat().get_pointer())
        else:
            x, y = xy
        x = x * self.device_pixel_ratio
        # flip y so y=0 is bottom of canvas
        y = self.figure.bbox.height - y * self.device_pixel_ratio
        return x, y

    def scroll_event(self, controller, dx, dy):
        MouseEvent("scroll_event", self,
                   *self._mpl_coords(), step=dy)._process()
        return True

    def button_press_event(self, controller, n_press, x, y):
        MouseEvent("button_press_event", self,
                   *self._mpl_coords((x, y)), controller.get_current_button()
                   )._process()
        self.grab_focus()

    def button_release_event(self, controller, n_press, x, y):
        MouseEvent("button_release_event", self,
                   *self._mpl_coords((x, y)), controller.get_current_button()
                   )._process()

    def key_press_event(self, controller, keyval, keycode, state):
        KeyEvent("key_press_event", self,
                 self._get_key(keyval, keycode, state), *self._mpl_coords()
                 )._process()
        return True

    def key_release_event(self, controller, keyval, keycode, state):
        KeyEvent("key_release_event", self,
                 self._get_key(keyval, keycode, state), *self._mpl_coords()
                 )._process()
        return True

    def motion_notify_event(self, controller, x, y):
        MouseEvent("motion_notify_event", self,
                   *self._mpl_coords((x, y)))._process()

    def leave_notify_event(self, controller):
        LocationEvent("figure_leave_event", self,
                      *self._mpl_coords())._process()

    def enter_notify_event(self, controller, x, y):
        LocationEvent("figure_enter_event", self,
                      *self._mpl_coords((x, y)))._process()

    def resize_event(self, area, width, height):
        self._update_device_pixel_ratio()
        dpi = self.figure.dpi
        winch = width * self.device_pixel_ratio / dpi
        hinch = height * self.device_pixel_ratio / dpi
        self.figure.set_size_inches(winch, hinch, forward=False)
        ResizeEvent("resize_event", self)._process()
        self.draw_idle()

    def _get_key(self, keyval, keycode, state):
        unikey = chr(Gdk.keyval_to_unicode(keyval))
        key = cbook._unikey_or_keysym_to_mplkey(
            unikey,
            Gdk.keyval_name(keyval))
        modifiers = [
            (Gdk.ModifierType.CONTROL_MASK, 'ctrl'),
            (Gdk.ModifierType.ALT_MASK, 'alt'),
            (Gdk.ModifierType.SHIFT_MASK, 'shift'),
            (Gdk.ModifierType.SUPER_MASK, 'super'),
        ]
        for key_mask, prefix in modifiers:
            if state & key_mask:
                if not (prefix == 'shift' and unikey.isprintable()):
                    key = f'{prefix}+{key}'
        return key

    def _update_device_pixel_ratio(self, *args, **kwargs):
        # We need to be careful in cases with mixed resolution displays if
        # device_pixel_ratio changes.
        if self._set_device_pixel_ratio(self.get_scale_factor()):
            self.draw()

    def _draw_rubberband(self, rect):
        self._rubberband_rect = rect
        # TODO: Only update the rubberband area.
        self.queue_draw()

    def _draw_func(self, drawing_area, ctx, width, height):
        self.on_draw_event(self, ctx)
        self._post_draw(self, ctx)

    def _post_draw(self, widget, ctx):
        if self._rubberband_rect is None:
            return

        lw = 1
        dash = 3
        if not self._context_is_scaled:
            x0, y0, w, h = (dim / self.device_pixel_ratio
                            for dim in self._rubberband_rect)
        else:
            x0, y0, w, h = self._rubberband_rect
            lw *= self.device_pixel_ratio
            dash *= self.device_pixel_ratio
        x1 = x0 + w
        y1 = y0 + h

        # Draw the lines from x0, y0 towards x1, y1 so that the
        # dashes don't "jump" when moving the zoom box.
        ctx.move_to(x0, y0)
        ctx.line_to(x0, y1)
        ctx.move_to(x0, y0)
        ctx.line_to(x1, y0)
        ctx.move_to(x0, y1)
        ctx.line_to(x1, y1)
        ctx.move_to(x1, y0)
        ctx.line_to(x1, y1)

        ctx.set_antialias(1)
        ctx.set_line_width(lw)
        ctx.set_dash((dash, dash), 0)
        ctx.set_source_rgb(0, 0, 0)
        ctx.stroke_preserve()

        ctx.set_dash((dash, dash), dash)
        ctx.set_source_rgb(1, 1, 1)
        ctx.stroke()

    def on_draw_event(self, widget, ctx):
        # to be overwritten by GTK4Agg or GTK4Cairo
        pass

    def draw(self):
        # docstring inherited
        if self.is_drawable():
            self.queue_draw()

    def draw_idle(self):
        # docstring inherited
        if self._idle_draw_id != 0:
            return
        def idle_draw(*args):
            try:
                self.draw()
            finally:
                self._idle_draw_id = 0
            return False
        self._idle_draw_id = GLib.idle_add(idle_draw)

    def flush_events(self):
        # docstring inherited
        context = GLib.MainContext.default()
        while context.pending():
            context.iteration(True)
...


### lib/matplotlib/backends/backend_webagg_core.py
...
class FigureCanvasWebAggCore(backend_agg.FigureCanvasAgg):
    _timer_cls = TimerAsyncio
    # Webagg and friends having the right methods, but still
    # having bugs in practice.  Do not advertise that it works until
    # we can debug this.
    supports_blit = False

    def __init__(self, *args, **kwargs):
        super().__init__(*args, **kwargs)
        # Set to True when the renderer contains data that is newer
        # than the PNG buffer.
        self._png_is_old = True
        # Set to True by the `refresh` message so that the next frame
        # sent to the clients will be a full frame.
        self._force_full = True
        # The last buffer, for diff mode.
        self._last_buff = np.empty((0, 0))
        # Store the current image mode so that at any point, clients can
        # request the information. This should be changed by calling
        # self.set_image_mode(mode) so that the notification can be given
        # to the connected clients.
        self._current_image_mode = 'full'
        # Track mouse events to fill in the x, y position of key events.
        self._last_mouse_xy = (None, None)

    def show(self):
        # show the figure window
        from matplotlib.pyplot import show
        show()

    def draw(self):
        self._png_is_old = True
        try:
            super().draw()
        finally:
            self.manager.refresh_all()  # Swap the frames.

    def blit(self, bbox=None):
        self._png_is_old = True
        self.manager.refresh_all()

    def draw_idle(self):
        self.send_event("draw")

    def set_cursor(self, cursor):
        # docstring inherited
        cursor = _api.check_getitem({
            backend_tools.Cursors.HAND: 'pointer',
            backend_tools.Cursors.POINTER: 'default',
            backend_tools.Cursors.SELECT_REGION: 'crosshair',
            backend_tools.Cursors.MOVE: 'move',
            backend_tools.Cursors.WAIT: 'wait',
            backend_tools.Cursors.RESIZE_HORIZONTAL: 'ew-resize',
            backend_tools.Cursors.RESIZE_VERTICAL: 'ns-resize',
        }, cursor=cursor)
        self.send_event('cursor', cursor=cursor)

    def set_image_mode(self, mode):
        """
        Set the image mode for any subsequent images which will be sent
        to the clients. The modes may currently be either 'full' or 'diff'.

        Note: diff images may not contain transparency, therefore upon
        draw this mode may be changed if the resulting image has any
        transparent component.
        """
        _api.check_in_list(['full', 'diff'], mode=mode)
        if self._current_image_mode != mode:
            self._current_image_mode = mode
            self.handle_send_image_mode(None)

    def get_diff_image(self):
        if self._png_is_old:
            renderer = self.get_renderer()

            pixels = np.asarray(renderer.buffer_rgba())
            # The buffer is created as type uint32 so that entire
            # pixels can be compared in one numpy call, rather than
            # needing to compare each plane separately.
            buff = pixels.view(np.uint32).squeeze(2)

            if (self._force_full
                    # If the buffer has changed size we need to do a full draw.
                    or buff.shape != self._last_buff.shape
                    # If any pixels have transparency, we need to force a full
                    # draw as we cannot overlay new on top of old.
                    or (pixels[:, :, 3] != 255).any()):
                self.set_image_mode('full')
                output = buff
            else:
                self.set_image_mode('diff')
                diff = buff != self._last_buff
                output = np.where(diff, buff, 0)

            # Store the current buffer so we can compute the next diff.
            self._last_buff = buff.copy()
            self._force_full = False
            self._png_is_old = False

            data = output.view(dtype=np.uint8).reshape((*output.shape, 4))
            with BytesIO() as png:
                Image.fromarray(data).save(png, format="png")
                return png.getvalue()

    def handle_event(self, event):
        e_type = event['type']
        handler = getattr(self, 'handle_{0}'.format(e_type),
                          self.handle_unknown_event)
        return handler(event)

    def handle_unknown_event(self, event):
        _log.warning('Unhandled message type {0}. {1}'.format(
                     event['type'], event))

    def handle_ack(self, event):
        # Network latency tends to decrease if traffic is flowing
        # in both directions.  Therefore, the browser sends back
        # an "ack" message after each image frame is received.
        # This could also be used as a simple sanity check in the
        # future, but for now the performance increase is enough
        # to justify it, even if the server does nothing with it.
        pass

    def handle_draw(self, event):
        self.draw()

    def _handle_mouse(self, event):
        x = event['x']
        y = event['y']
        y = self.get_renderer().height - y
        self._last_mouse_xy = x, y
        # JavaScript button numbers and Matplotlib button numbers are off by 1.
        button = event['button'] + 1

        e_type = event['type']
        guiEvent = event.get('guiEvent')
        if e_type in ['button_press', 'button_release']:
            MouseEvent(e_type + '_event', self, x, y, button,
                       guiEvent=guiEvent)._process()
        elif e_type == 'dblclick':
            MouseEvent('button_press_event', self, x, y, button, dblclick=True,
                       guiEvent=guiEvent)._process()
        elif e_type == 'scroll':
            MouseEvent('scroll_event', self, x, y, step=event['step'],
                       guiEvent=guiEvent)._process()
        elif e_type == 'motion_notify':
            MouseEvent(e_type + '_event', self, x, y,
                       guiEvent=guiEvent)._process()
        elif e_type in ['figure_enter', 'figure_leave']:
            LocationEvent(e_type + '_event', self, x, y,
                          guiEvent=guiEvent)._process()
    handle_button_press = handle_button_release = handle_dblclick = \
        handle_figure_enter = handle_figure_leave = handle_motion_notify = \
        handle_scroll = _handle_mouse

    def _handle_key(self, event):
        KeyEvent(event['type'] + '_event', self,
                 _handle_key(event['key']), *self._last_mouse_xy,
                 guiEvent=event.get('guiEvent'))._process()
    handle_key_press = handle_key_release = _handle_key

    def handle_toolbar_button(self, event):
        # TODO: Be more suspicious of the input
        getattr(self.toolbar, event['name'])()

    def handle_refresh(self, event):
        figure_label = self.figure.get_label()
        if not figure_label:
            figure_label = "Figure {0}".format(self.manager.num)
        self.send_event('figure_label', label=figure_label)
        self._force_full = True
        if self.toolbar:
            # Normal toolbar init would refresh this, but it happens before the
            # browser canvas is set up.
            self.toolbar.set_history_buttons()
        self.draw_idle()

    def handle_resize(self, event):
        x = int(event.get('width', 800)) * self.device_pixel_ratio
        y = int(event.get('height', 800)) * self.device_pixel_ratio
        fig = self.figure
        # An attempt at approximating the figure size in pixels.
        fig.set_size_inches(x / fig.dpi, y / fig.dpi, forward=False)
        # Acknowledge the resize, and force the viewer to update the
        # canvas size to the figure's new size (which is hopefully
        # identical or within a pixel or so).
        self._png_is_old = True
        self.manager.resize(*fig.bbox.size, forward=False)
        ResizeEvent('resize_event', self)._process()
        self.draw_idle()

    def handle_send_image_mode(self, event):
        # The client requests notification of what the current image mode is.
        self.send_event('image_mode', mode=self._current_image_mode)

    def handle_set_device_pixel_ratio(self, event):
        self._handle_set_device_pixel_ratio(event.get('device_pixel_ratio', 1))

    def handle_set_dpi_ratio(self, event):
        # This handler is for backwards-compatibility with older ipympl.
        self._handle_set_device_pixel_ratio(event.get('dpi_ratio', 1))

    def _handle_set_device_pixel_ratio(self, device_pixel_ratio):
        if self._set_device_pixel_ratio(device_pixel_ratio):
            self._force_full = True
            self.draw_idle()

    def send_event(self, event_type, **kwargs):
        if self.manager:
            self.manager._send_event(event_type, **kwargs)
...


==> motivating/ctx/longcodezip.txt <==
The following snippets come from related elements that are not identified as fault locations. Use them only as background context and do not propose edits inside these snippets.

--- BEGIN CODE CONTEXT ---
# ... 















    def draw(self, renderer):
        # docstring inherited
        self._cachedRenderer = renderer

        # draw the figure bounding box, perhaps none for white figure
        if not self.get_visible():
            return

        artists = self._get_draw_artists(renderer)

        try:
            renderer.open_group('subfigure', gid=self.get_gid())
            self.patch.draw(renderer)
            mimage._draw_list_compositing_images(
                renderer, self, artists, self.figure.suppressComposite)
            for sfig in self.subfigs:
                sfig.draw(renderer)
            renderer.close_group('subfigure')

        finally:
            self.stale = False
...


    def _get_dpi(self):
        return self._dpi
...


    def _set_dpi(self, dpi, forward=True):
        """
        Parameters
        ----------
        dpi : float

        forward : bool
            Passed on to `~.Figure.set_size_inches`
        """
        if dpi == self._dpi:
            # We don't want to cause undue events in backends.
            return
        self._dpi = dpi
        self.dpi_scale_trans.clear().scale(dpi)
        w, h = self.get_size_inches()
        self.set_size_inches(w, h, forward=forward)
        self._fig_callbacks.process('dpi_changed', self)
...


    def set_canvas(self, canvas):
        """
        Set the canvas that contains the figure

        Parameters
        ----------
        canvas : FigureCanvas
        """
        self.canvas = canvas
...


    def set_size_inches(self, w, h=None, forward=True):

        """
        Set the figure size in inches.
 

        Call signatures::
 

    # ... 


    def get_size_inches(self):

    # ... 



    def set_dpi(self, val):
        """
        Set the resolution of the figure in dots-per-inch.

        Parameters
        ----------
        val : float
        """
        self.dpi = val
        self.stale = True
...


    def __setstate__(self, state):
        version = state.pop('__mpl_version__')
        restore_to_pylab = state.pop('_restore_to_pylab', False)
 

        if version != mpl.__version__:
            _api.warn_external(

    # ... 

        # re-initialise some of the unstored state information
        FigureCanvasBase(self)  # Set self.canvas.
 

    # ... 

 

### lib/matplotlib/backend_bases.py
...


    def new_manager(cls, figure, num):
        """
        Create a new figure manager for *figure*, using this canvas class.

        Notes
        -----
        This method should not be reimplemented in subclasses.  If
        custom manager creation logic is needed, please reimplement
        ``FigureManager.create_with_canvas``.
        """
        return cls.manager_class.create_with_canvas(cls, figure, num)
...


    def _set_device_pixel_ratio(self, ratio):

    # ... 


    def get_width_height(self, *, physical=False):

    # ... 




    def new_figure_manager_given_figure(cls, num, figure):
        """Create a new figure manager instance for the given figure."""
        return cls.FigureCanvas.new_manager(figure, num)

    @classmethod

# ... 





            def mainloop(self):
                return cls.mainloop()

        setattr(sys.modules[cls.__module__], "Show", Show)
        return cls
...


### lib/matplotlib/pyplot.py
...
_backend_mod = None
...

# ... 




        def new_figure_manager_given_figure(num, figure):
            return canvas_class.new_manager(figure, num)

# ... 



        def draw_if_interactive():
            if matplotlib.is_interactive():
                manager = _pylab_helpers.Gcf.get_active()
                if manager:
                    manager.canvas.draw_idle()

        backend_mod.new_figure_manager_given_figure = \
            new_figure_manager_given_figure
        backend_mod.new_figure_manager = new_figure_manager
        backend_mod.draw_if_interactive = draw_if_interactive

    _log.debug("Loaded backend %s version %s.",
               newbackend, backend_mod.backend_version)

    rcParams['backend'] = rcParamsDefault['backend'] = newbackend
    _backend_mod = backend_mod
    for func_name in ["new_figure_manager", "draw_if_interactive", "show"]:
        globals()[func_name].__signature__ = inspect.signature(
            getattr(backend_mod, func_name))

    # Need to keep a global reference to the backend for compatibility reasons.
    # See https://github.com/matplotlib/matplotlib/issues/6092
    matplotlib.backends.backend = newbackend

    # make sure the repl display hook is installed in case we become
    # interactive
    install_repl_displayhook()
...


def new_figure_manager(*args, **kwargs):
    """Create a new figure manager instance."""
    _warn_if_gui_out_of_main_thread()
    return _get_backend_mod().new_figure_manager(*args, **kwargs)
...


### lib/matplotlib/backends/backend_macosx.py
...


class FigureCanvasMac(FigureCanvasAgg, _macosx.FigureCanvas, FigureCanvasBase):
    # docstring inherited

    # Ideally this class would be `class FCMacAgg(FCAgg, FCMac)`
    # (FC=FigureCanvas) where FCMac would be an ObjC-implemented mac-specific
    # class also inheriting from FCBase (this is the approach with other GUI
    # toolkits).  However, writing an extension type inheriting from a Python
    # base class is slightly tricky (the extension type must be a heap type),
    # and we can just as well lift the FCBase base up one level, keeping it *at
    # the end* to have the right method resolution order.

    # Events such as button presses, mouse movements, and key presses are
    # handled in C and events (MouseEvent, etc.) are triggered from there.

    required_interactive_framework = "macosx"
    _timer_cls = TimerMac
    manager_class = _api.classproperty(lambda cls: FigureManagerMac)

# ... 














    def show(self):
        if not self._shown:
            self._show()
            self._shown = True
        if mpl.rcParams["figure.raise_window"]:
            self._raise()
...


### lib/matplotlib/backends/backend_gtk4.py
...

# ...


==> motivating/ctx/minimal.txt <==
### lib/matplotlib/backend_bases.py
...
class FigureCanvasBase:
    ...
    def _set_device_pixel_ratio(self, ratio):
        """
        Set the ratio of physical to logical pixels used for the canvas.

        Subclasses that support High DPI screens can set this property to
        indicate that said ratio is different. The canvas itself will be
        created at the physical size, while the client side will use the
        logical size. Thus the DPI of the Figure will change to be scaled by
        this ratio. Implementations that support High DPI screens should use
        physical pixels for events so that transforms back to Axes space are
        correct.
        ...
        """
        if self._device_pixel_ratio == ratio:
            return False
        # In cases with mixed resolution displays, we need to be careful if the
        # device pixel ratio changes - in this case we need to resize the
        # canvas accordingly. Some backends provide events that indicate a
        # change in DPI, but those that don't will update this before drawing.
        dpi = ratio * self.figure._original_dpi
        self.figure._set_dpi(dpi, forward=False)
        self._device_pixel_ratio = ratio
        return True

    def get_width_height(self, *, physical=False):
        """
        Return the figure width and height in integral points or pixels.
        ...
        """
        return tuple(int(size / (1 if physical else self.device_pixel_ratio))
                     for size in self.figure.bbox.max)
    ...
class _Backend:
    ...
    @classmethod
    def new_figure_manager_given_figure(cls, num, figure):
        """Create a new figure manager instance for the given figure."""
        return cls.FigureCanvas.new_manager(figure, num)
...

### lib/matplotlib/backends/backend_macosx.py
...
class FigureCanvasMac(FigureCanvasAgg, _macosx.FigureCanvas, FigureCanvasBase):
    def __init__(self, figure):
        super().__init__(figure=figure)
        width, height = self.get_width_height(physical=True)
        _macosx.FigureCanvas.__init__(self, width, height)
        self._draw_pending = False
        self._is_drawing = False
        self._timers = set()
    ...
    def resize(self, width, height):
        # Size from macOS is logical pixels, dpi is physical.
        scale = self.figure.dpi / self.device_pixel_ratio
        width /= scale
        height /= scale
        self.figure.set_size_inches(width, height, forward=False)
        ResizeEvent("resize_event", self)._process()
        self.draw_idle()
...

### lib/matplotlib/backends/backend_gtk4.py
...
class FigureCanvasGTK4(_FigureCanvasGTK, Gtk.DrawingArea):
    ...
    def resize_event(self, area, width, height):
        self._update_device_pixel_ratio()
        dpi = self.figure.dpi
        winch = width * self.device_pixel_ratio / dpi
        hinch = height * self.device_pixel_ratio / dpi
        self.figure.set_size_inches(winch, hinch, forward=False)
        ResizeEvent("resize_event", self)._process()
        self.draw_idle()

    def _update_device_pixel_ratio(self, *args, **kwargs):
        # We need to be careful in cases with mixed resolution displays if
        # device_pixel_ratio changes.
        if self._set_device_pixel_ratio(self.get_scale_factor()):
            self.draw()
...

### lib/matplotlib/pyplot.py
...
def switch_backend(newbackend):
    ...
    if getattr(backend_mod, "new_figure_manager", None) is None:
        def new_figure_manager_given_figure(num, figure):
            return canvas_class.new_manager(figure, num)

        def new_figure_manager(num, *args, FigureClass=Figure, **kwargs):
            fig = FigureClass(*args, **kwargs)
            return new_figure_manager_given_figure(num, fig)

        backend_mod.new_figure_manager_given_figure = \
            new_figure_manager_given_figure
        backend_mod.new_figure_manager = new_figure_manager
    ...
def new_figure_manager(*args, **kwargs):
    """Create a new figure manager instance."""
    _warn_if_gui_out_of_main_thread()
    return _get_backend_mod().new_figure_manager(*args, **kwargs)
...


==> motivating/ctx/swepruner.txt <==
(filtered 105 lines)
        Return the resolution of the parent figure in dots-per-inch as a float.
        """
(filtered 121 lines)
        """
(filtered 526 lines)
        width /= scale
(filtered 478 lines)


==> motivating/ctx/swezee.txt <==
### lib/matplotlib/figure.py
...
class SubFigure(FigureBase):
    """
    Logical figure that can be placed inside a figure.

    Typically instantiated using `.Figure.add_subfigure` or
    `.SubFigure.add_subfigure`, or `.SubFigure.subfigures`.  A subfigure has
    the same methods as a figure except for those particularly tied to the size
    or dpi of the figure, and is confined to a prescribed region of the figure.
    For example the following puts two subfigures side-by-side::

        fig = plt.figure()
        sfigs = fig.subfigures(1, 2)
        axsL = sfigs[0].subplots(1, 2)
        axsR = sfigs[1].subplots(2, 1)

    See :doc:`/gallery/subplots_axes_and_figures/subfigures`
    """
    callbacks = _api.deprecated(
            "3.6", alternative=("the 'resize_event' signal in "
                                "Figure.canvas.callbacks")
            )(property(lambda self: self._fig_callbacks))


    get_axes = axes.fget

...
    def _get_dpi(self):
        return self._dpi
...


### lib/matplotlib/pyplot.py
...
_backend_mod = None
...
def _get_backend_mod():
    """
    Ensure that a backend is selected and return it.

    This is currently private, but may be made public in the future.
    """
    if _backend_mod is None:
        # Use __getitem__ here to avoid going through the fallback logic (which
        # will (re)import pyplot and then call switch_backend if we need to
        # resolve the auto sentinel)
        switch_backend(dict.__getitem__(rcParams, "backend"))
    return _backend_mod
...
def switch_backend(newbackend):
    """
    Close all open figures and set the Matplotlib backend.

    The argument is case-insensitive.  Switching to an interactive backend is
    possible only if no event loop for another interactive backend has started.
    Switching to and from non-interactive backends is always possible.

    Parameters
    ----------
    newbackend : str
        The name of the backend to use.
    """
    global _backend_mod
    # make sure the init is pulled up so we can assign to it later
    import matplotlib.backends
    close("all")

    if newbackend is rcsetup._auto_backend_sentinel:
        current_framework = cbook._get_running_interactive_framework()
        mapping = {'qt': 'qtagg',
                   'gtk3': 'gtk3agg',
                   'gtk4': 'gtk4agg',
                   'wx': 'wxagg',
                   'tk': 'tkagg',
                   'macosx': 'macosx',
                   'headless': 'agg'}

        best_guess = mapping.get(current_framework, None)
        if best_guess is not None:
            candidates = [best_guess]
        else:
            candidates = []
        candidates += [
            "macosx", "qtagg", "gtk4agg", "gtk3agg", "tkagg", "wxagg"]

        # Don't try to fallback on the cairo-based backends as they each have
        # an additional dependency (pycairo) over the agg-based backend, and
        # are of worse quality.
        for candidate in candidates:
            try:
                switch_backend(candidate)
            except ImportError:
                continue
            else:
                rcParamsOrig['backend'] = candidate
                return
        else:
            # Switching to Agg should always succeed; if it doesn't, let the
            # exception propagate out.
            switch_backend("agg")
            rcParamsOrig["backend"] = "agg"
            return

    backend_mod = importlib.import_module(
        cbook._backend_module_name(newbackend))
    canvas_class = backend_mod.FigureCanvas

    required_framework = _get_required_interactive_framework(backend_mod)
    if required_framework is not None:
        current_framework = cbook._get_running_interactive_framework()
        if (current_framework and required_framework
                and current_framework != required_framework):
            raise ImportError(
                "Cannot load backend {!r} which requires the {!r} interactive "
                "framework, as {!r} is currently running".format(
                    newbackend, required_framework, current_framework))

    # Load the new_figure_manager() and show() functions from the backend.

    # Classically, backends can directly export these functions.  This should
    # keep working for backcompat.
    new_figure_manager = getattr(backend_mod, "new_figure_manager", None)
    # show = getattr(backend_mod, "show", None)
    # In that classical approach, backends are implemented as modules, but
    # "inherit" default method implementations from backend_bases._Backend.
    # This is achieved by creating a "class" that inherits from
    # backend_bases._Backend and whose body is filled with the module globals.
    class backend_mod(matplotlib.backend_bases._Backend):
        locals().update(vars(backend_mod))

    # However, the newer approach for defining new_figure_manager (and, in
    # the future, show) is to derive them from canvas methods.  In that case,
    # also update backend_mod accordingly; also, per-backend customization of
    # draw_if_interactive is disabled.
    if new_figure_manager is None:
        def new_figure_manager_given_figure(num, figure):
            return canvas_class.new_manager(figure, num)

        def new_figure_manager(num, *args, FigureClass=Figure, **kwargs):
            fig = FigureClass(*args, **kwargs)
            return new_figure_manager_given_figure(num, fig)

        def draw_if_interactive():
            if matplotlib.is_interactive():
                manager = _pylab_helpers.Gcf.get_active()
                if manager:
                    manager.canvas.draw_idle()

        backend_mod.new_figure_manager_given_figure = \
            new_figure_manager_given_figure
        backend_mod.new_figure_manager = new_figure_manager
        backend_mod.draw_if_interactive = draw_if_interactive

    _log.debug("Loaded backend %s version %s.",
               newbackend, backend_mod.backend_version)

    rcParams['backend'] = rcParamsDefault['backend'] = newbackend
    _backend_mod = backend_mod
    for func_name in ["new_figure_manager", "draw_if_interactive", "show"]:
        globals()[func_name].__signature__ = inspect.signature(
            getattr(backend_mod, func_name))

    # Need to keep a global reference to the backend for compatibility reasons.
    # See https://github.com/matplotlib/matplotlib/issues/6092
    matplotlib.backends.backend = newbackend

    # make sure the repl display hook is installed in case we become
    # interactive
    install_repl_displayhook()
...
def new_figure_manager(*args, **kwargs):
    """Create a new figure manager instance."""
    _warn_if_gui_out_of_main_thread()
    return _get_backend_mod().new_figure_manager(*args, **kwargs)
...


### lib/matplotlib/backends/backend_macosx.py
...
class FigureCanvasMac(FigureCanvasAgg, _macosx.FigureCanvas, FigureCanvasBase):
    # docstring inherited

    # Ideally this class would be `class FCMacAgg(FCAgg, FCMac)`
    # (FC=FigureCanvas) where FCMac would be an ObjC-implemented mac-specific
    # class also inheriting from FCBase (this is the approach with other GUI
    # toolkits).  However, writing an extension type inheriting from a Python
    # base class is slightly tricky (the extension type must be a heap type),
    # and we can just as well lift the FCBase base up one level, keeping it *at
    # the end* to have the right method resolution order.

    # Events such as button presses, mouse movements, and key presses are
    # handled in C and events (MouseEvent, etc.) are triggered from there.

    required_interactive_framework = "macosx"
    _timer_cls = TimerMac
    manager_class = _api.classproperty(lambda cls: FigureManagerMac)

    def resize(self, width, height):
        # Size from macOS is logical pixels, dpi is physical.
        scale = self.figure.dpi / self.device_pixel_ratio
        width /= scale
        height /= scale
        self.figure.set_size_inches(width, height, forward=False)
        ResizeEvent("resize_event", self)._process()
        self.draw_idle()
...
class FigureManagerMac(_macosx.FigureManager, FigureManagerBase):
    _toolbar2_class = NavigationToolbar2Mac

    def _close_button_pressed(self):
        Gcf.destroy(self)
        self.canvas.flush_events()
    @_api.deprecated("3.6")
    def close(self):
        return self._close_button_pressed()
...


### lib/matplotlib/backends/backend_gtk4.py
...
class FigureCanvasGTK4(FigureCanvasBase, Gtk.DrawingArea):
    required_interactive_framework = "gtk4"
    supports_blit = False
    _timer_cls = TimerGTK4
    manager_class = _api.classproperty(lambda cls: FigureManagerGTK4)
    _context_is_scaled = False

    def destroy(self):
        self.close_event()
...


==> motivating/msc.txt <==
### lib/matplotlib/backend_bases.py
...
class FigureCanvasBase:
    ...
    def _set_device_pixel_ratio(self, ratio):
        """
        Set the ratio of physical to logical pixels used for the canvas.

        Subclasses that support High DPI screens can set this property to
        indicate that said ratio is different. The canvas itself will be
        created at the physical size, while the client side will use the
        logical size. Thus the DPI of the Figure will change to be scaled by
        this ratio. Implementations that support High DPI screens should use
        physical pixels for events so that transforms back to Axes space are
        correct.
        ...
        """
        if self._device_pixel_ratio == ratio:
            return False
        # In cases with mixed resolution displays, we need to be careful if the
        # device pixel ratio changes - in this case we need to resize the
        # canvas accordingly. Some backends provide events that indicate a
        # change in DPI, but those that don't will update this before drawing.
        dpi = ratio * self.figure._original_dpi
        self.figure._set_dpi(dpi, forward=False)
        self._device_pixel_ratio = ratio
        return True

    def get_width_height(self, *, physical=False):
        """
        Return the figure width and height in integral points or pixels.
        ...
        """
        return tuple(int(size / (1 if physical else self.device_pixel_ratio))
                     for size in self.figure.bbox.max)
    ...
class _Backend:
    ...
    @classmethod
    def new_figure_manager_given_figure(cls, num, figure):
        """Create a new figure manager instance for the given figure."""
        return cls.FigureCanvas.new_manager(figure, num)
...

### lib/matplotlib/backends/backend_macosx.py
...
class FigureCanvasMac(FigureCanvasAgg, _macosx.FigureCanvas, FigureCanvasBase):
    def __init__(self, figure):
        super().__init__(figure=figure)
        width, height = self.get_width_height(physical=True)
        _macosx.FigureCanvas.__init__(self, width, height)
        self._draw_pending = False
        self._is_drawing = False
        self._timers = set()
    ...
    def resize(self, width, height):
        # Size from macOS is logical pixels, dpi is physical.
        scale = self.figure.dpi / self.device_pixel_ratio
        width /= scale
        height /= scale
        self.figure.set_size_inches(width, height, forward=False)
        ResizeEvent("resize_event", self)._process()
        self.draw_idle()
...

### lib/matplotlib/backends/backend_gtk4.py
...
class FigureCanvasGTK4(_FigureCanvasGTK, Gtk.DrawingArea):
    ...
    def resize_event(self, area, width, height):
        self._update_device_pixel_ratio()
        dpi = self.figure.dpi
        winch = width * self.device_pixel_ratio / dpi
        hinch = height * self.device_pixel_ratio / dpi
        self.figure.set_size_inches(winch, hinch, forward=False)
        ResizeEvent("resize_event", self)._process()
        self.draw_idle()

    def _update_device_pixel_ratio(self, *args, **kwargs):
        # We need to be careful in cases with mixed resolution displays if
        # device_pixel_ratio changes.
        if self._set_device_pixel_ratio(self.get_scale_factor()):
            self.draw()
...

### lib/matplotlib/pyplot.py
...
def switch_backend(newbackend):
    ...
    if getattr(backend_mod, "new_figure_manager", None) is None:
        def new_figure_manager_given_figure(num, figure):
            return canvas_class.new_manager(figure, num)

        def new_figure_manager(num, *args, FigureClass=Figure, **kwargs):
            fig = FigureClass(*args, **kwargs)
            return new_figure_manager_given_figure(num, fig)

        backend_mod.new_figure_manager_given_figure = \
            new_figure_manager_given_figure
        backend_mod.new_figure_manager = new_figure_manager
    ...
def new_figure_manager(*args, **kwargs):
    """Create a new figure manager instance."""
    _warn_if_gui_out_of_main_thread()
    return _get_backend_mod().new_figure_manager(*args, **kwargs)
...


==> motivating/swepruner.txt <==
(filtered 105 lines) 
Return the resolution of the parent figure in dots-per-inch as a float.
 """
 (filtered 121 lines)
 """ 
(filtered 526 lines) 
width /= scale 
(filtered 478 lines)


==> problems.txt <==
Inconsistencies and Contradictions in the SWEzze Paper
======================================================

1. BERTSCORE VALUES ARE IMPLAUSIBLE (Motivating Example, §2)
-----------------------------------------------------------
Problem: The active text claims "SWEzze achieves a BERTScore of 0.44 against
the minimal context C_hat, more than doubling the fidelity of LongCodeZip
(0.20) and SWE-Pruner (0.00)." BERTScore is a cosine similarity of BERT
embeddings and typically ranges ~0.8–1.0 for reasonable text. A value of 0.00
is essentially impossible, and 0.44 is not "high semantic overlap" as implied.
The commented-out paragraphs above this one use the exact same numbers (0.44,
0.20, 0.00) but call them "correlation score" and "structural-aware
correlation," not BERTScore. It appears the metric was relabeled without
updating the values, or the values are for a different metric mislabeled as
BERTScore.
Suggestion: Verify which metric actually produced 0.44/0.20/0.00. If it is a
correlation metric, do not call it BERTScore. If BERTScore is intended,
recompute and report the actual BERTScore values. Also, 0.44 should not be
characterized as "high semantic overlap" if genuine BERTScore.

2. IMPROVEMENT RANGE MIXES TWO DIFFERENT BASELINES (Abstract vs. RQ2)
---------------------------------------------------------------------
Problem: The abstract says "improves issue resolution rates by 5.0%–9.2%,"
which corresponds to relative improvement over No_compression. The RQ2 summary
box says "improving resolution rates by 5.0–13.0% to the uncompressed and
no-context settings," conflating two different baselines (No_compression and
No_context) into one range without clear separation. A reader seeing "5.0–13.0%"
in RQ2 after "5.0–9.2%" in the abstract will be confused.
Suggestion: Report the two comparisons separately in RQ2: e.g., "5.0%–9.2%
over No_compression and 8.8%–13.0% over No_context." Or align the RQ2 box
with the abstract's framing.

3. TARGET COMPRESSION RATE VS. ACHIEVED RATE (§Baselines vs. §RQ1)
------------------------------------------------------------------
Problem: The baselines paragraph says "For SWEzze, we also set the compression
rate to 5×." Table 1 shows achieved rates of 6.03×, 5.95×, and 6.55×, and
the RQ1 text says the rate "stays close to 6×." The target is 5× but the
achieved rate consistently exceeds it by 20–30%. This discrepancy is never
explained.
Suggestion: Explain why the achieved rate exceeds the target (e.g., "the
target defines a minimum compression level" — as stated for SWE-Pruner but
not for SWEzze). Or adjust the target description to match the actual behavior.

4. TYPO: "that first" → "the first" (Contributions)
----------------------------------------------------
Problem: The contributions list says "that first code context compression model
that retains fix ingredients."
Suggestion: Change "that first" to "the first."

5. TYPO: STRAY "w" (§RQ2)
--------------------------
Problem: "Compared with No_context,w SWEzze's gains are..."
Suggestion: Change to "Compared with No_context, SWEzze's gains are..."

6. DOUBLE "by" (RQ2 summary box)
---------------------------------
Problem: "improving resolution rates by by 5.0–13.0%"
Suggestion: Remove the duplicate "by."

7. MISSING WORD IN CONCLUSION
------------------------------
Problem: "improves resolution rates previous compression baselines"
Suggestion: "improves resolution rates over previous compression baselines"

8. INCONSISTENT DEFINITION OF "FIX INGREDIENTS" (§1 vs. §2)
------------------------------------------------------------
Problem: The introduction defines fix ingredients as "code elements such as
variables, expressions, and types that are needed to construct a correct
patch" (citing Martinez et al.). The motivating example redefines them as
"the minimal set of semantic dependencies needed to resolve that issue."
These are subtly different: the first refers to syntactic code elements, the
second to abstract semantic dependencies.
Suggestion: Use a single consistent definition throughout. Since the method
operates on code segments (not individual expressions), the definition should
match that granularity.

9. GA FITNESS FOR PASSING CONFIGURATIONS IS UNSTATED (§3.3.1)
--------------------------------------------------------------
Problem: The text says "For failed configurations, the fitness function is the
sum of retained code segment priority scores which guides the search toward
larger, high-priority contexts." The fitness for passing configurations is
never specified, yet the GA needs to evaluate and compare both types.
Suggestion: State the fitness function for passing configurations (e.g.,
inverse of size, or a constant bonus plus priority sum).

10. 10K SAMPLED → 3,157 RETAINED, GAP UNEXPLAINED (§3.4)
----------------------------------------------------------
Problem: "We uniformly sampled 10K issues" from SWE-Smith, but Table 2 shows
only 3,157 instances. The ~69% failure rate is not discussed. Was this due to
OCD failing to find a sufficient context, Agentless failing to localize, or
both?
Suggestion: Add a sentence explaining the attrition: e.g., "Of the 10K sampled
issues, OCD found a minimal sufficient context for 3,157 (31.6%); the
remaining instances failed because [reason]."

11. "STABLE ~6×" CLAIM IS SOMEWHAT STRETCHED (Abstract, §RQ1)
--------------------------------------------------------------
Problem: The abstract and RQ1 claim "stable compression rate of about 6×."
The actual values are 6.03, 5.95, and 6.55. The GPT-5.2 value (6.55) is
10% higher than the Qwen value (5.95). By contrast, the paper criticizes
LongCodeZip for varying compression rates, yet LongCodeZip's range on two
of three models (5.02 and 7.40–7.67) is proportionally similar.
Suggestion: Either quantify stability (e.g., "coefficient of variation of
X%") or soften the claim to "approximately 6×, with modest variation."

12. "FIRST CODE CONTEXT COMPRESSION MODEL" OVERCLAIMS (Contributions)
----------------------------------------------------------------------
Problem: The contributions list claims SWEzze is "the first code context
compression model that retains fix ingredients." LongCodeZip and SWE-Pruner
are also code context compression models; the distinction is specifically
about being trained on oracle-distilled fix ingredients. The current phrasing
may read as claiming to be the first code compression model in general.
Suggestion: Rephrase to "the first code context compression model trained
to retain fix ingredients" or "...explicitly optimized for fix-ingredient
retention."

13. SWE-PRUNER "WEAK RESULT" EXPLANATION IS AMBIGUOUS (§RQ1)
-------------------------------------------------------------
Problem: "The weak result of SWE-Pruner on DeepSeek-V3.2 can be explained by
the fact that the issue description and fault location consume much of
SWE-Pruner's hint-generation budget." It is unclear whether "weak result"
refers to the low compression rate (4.10×, the lowest among code-specific
methods) or the low resolution rate (0.466). Context suggests compression rate,
but "weak result" is vague.
Suggestion: Be specific: "SWE-Pruner's low compression rate on DeepSeek-V3.2
(4.10×) can be explained by..."

14. "BEST OVERALL BALANCE" CLAIM VS. LATENCY (Abstract vs. §RQ1)
-----------------------------------------------------------------
Problem: The abstract claims SWEzze "delivers the best overall balance among
effectiveness, compression ratio, and latency." However, RQ1 shows SWEzze is
8.2× slower than LLMLingua-2 and 6.6× slower than SWE-Pruner. Whether an
order-of-magnitude latency gap constitutes "best balance" is arguable and
depends on unstated weighting.
Suggestion: Qualify the claim, e.g., "best balance among methods that achieve
meaningful compression" or "best balance for settings where moderate latency
is acceptable." Alternatively, provide a formal Pareto analysis.

15. MOTIVATING EXAMPLE: "HIGH SEMANTIC OVERLAP" FOR 0.44 SCORE (§2)
--------------------------------------------------------------------
Problem: The text characterizes BERTScore 0.44 as indicating "high semantic
overlap with the fix-relevant fragments." Even for a rescaled correlation
metric, 0.44 would typically be considered moderate at best. Calling it "high"
is misleading.
Suggestion: Use "moderate" or "substantially higher than baselines" instead of
"high."

16. PARAGRAPH FLOW: DESIGN EXPLANATION APPEARS TWICE (§2)
----------------------------------------------------------
Problem: The motivating example ends with "This performance reflects SWEzze's
core design: an oracle that protects fix ingredients and a search strategy
(GA and HDD)..." This forward-references the technical approach. Then the
immediately following §3 re-introduces OCD from scratch. The motivating
example's last paragraph reads like a methods preview that duplicates §3's
opening.
Suggestion: Keep the motivating example focused on the example itself. Move
the design-rationale paragraph to §3 or shorten it to a single transitional
sentence.

17. NO STATISTICAL SIGNIFICANCE TESTING (§Evaluation)
------------------------------------------------------
Problem: Resolution rate differences between methods are reported without
confidence intervals or significance tests. For example, SWEzze resolves 289
vs. LongCodeZip's 284 on GPT-5.2 (a difference of 5 out of 500). On a
binary outcome with n=500, such small differences may not be statistically
significant.
Suggestion: Report confidence intervals (e.g., Clopper-Pearson) or apply a
paired test (e.g., McNemar's test) at least for the closest comparisons.

18. THREATS SECTION OMITS KEY THREATS
--------------------------------------
Problem: The threats section discusses cross-model transfer and training/test
distribution gap, but omits: (a) the single-benchmark threat (only SWE-bench
Verified, Python only), (b) the small evaluation set (500 instances), and
(c) potential data leakage between SWE-Smith training repos and SWE-bench
Verified repos (stated as non-intersecting for issues, but repository-level
overlap could still leak coding patterns).
Suggestion: Add brief discussion of these threats.

19. CONTRIBUTION 3 IS GRAMMATICALLY BROKEN
-------------------------------------------
Problem: "Evaluation on SWE-Bench Verified that demonstrates that SWEzze
significantly reduces the cost of LLM-based issue while at the same time
improving success rate."
- "cost of LLM-based issue" is missing a noun (should be "issue resolution")
- Double "that" is awkward.
Suggestion: "An evaluation on SWE-bench Verified demonstrating that SWEzze
significantly reduces the cost of LLM-based issue resolution while improving
success rate."

20. INCONSISTENT CAPITALIZATION OF "SWE-BENCH"
-----------------------------------------------
Problem: The paper uses both "SWE-bench Verified" and "SWE-Bench Verified"
(capital B in contributions). The official name uses lowercase "bench."
Suggestion: Standardize to "SWE-bench Verified" throughout.

21. "ABOUT 6×" IN ABSTRACT BUT EXACT VALUES ELSEWHERE
------------------------------------------------------
Problem: The abstract says "stable compression rate of about 6×" while the
body reports 6.03×, 5.95×, 6.55×. The abstract also says "reduces the total
token budget by 51.8%–71.3%" — these are precise percentages that imply exact
measurement, creating tension with the vague "about 6×."
Suggestion: Either use "approximately 6×" consistently or report the range
(5.95×–6.55×) in the abstract for precision.

22. IMPLICIT ASSUMPTION THAT HIGHER COVERAGE = BETTER (§RQ2)
-------------------------------------------------------------
Problem: RQ2 uses "coverage of the union of all resolved instances" (93.8%–
99.2%) as evidence of SWEzze's superiority. But this metric is asymmetric:
a method that resolves every instance any other method solves would score 100%
even if it's just the union itself. This metric says little unless the absolute
count is also the highest, which it is, but the metric itself adds little
beyond the raw count.
Suggestion: Clarify what additional insight this metric provides beyond the
raw resolved count, or remove it to save space.

23. MISSING EXPLANATION: WHY DOES COMPRESSION IMPROVE RESOLUTION? (§RQ2)
------------------------------------------------------------------------
Problem: The paper's central finding is that SWEzze not only compresses but
improves resolution rates (+5.0%–9.2% over No_compression). The explanation
("noise floods the context window and distracts the model") is only briefly
mentioned in the introduction and never rigorously verified. The RQ3 failure
analysis examines why compression fails, not why it succeeds.
Suggestion: Add analysis of cases where SWEzze resolves issues that
No_compression cannot, showing that distraction removal is the mechanism.
This would strengthen the paper's central claim.


==> review.txt <==
Review of "SWEzze: Oracle-Guided Code Context Compression for LLM-Based Issue Resolution"
=========================================================================================

1. UNRESOLVED TODOs AND PLACEHOLDERS
-------------------------------------
- \haoxiang{update numbers} in abstract — numbers may be stale/inconsistent with tables.
- \haoxiang{update numbers} at end of introduction — same issue.
- \haoxiang{artifact} in Data Availability — figshare URL is placeholder "XXX".
- The Conclusion section (Section 7) is completely empty.
- \projName macro is used throughout but never defined in the provided text (presumably "SWEzze" but should verify the LaTeX source).

2. STRUCTURAL AND ORGANIZATIONAL ISSUES
-----------------------------------------
- The paper lists 4 components in Section 3 ("four key components") but only describes 3 subsections (search space, priority scoring, two-phase search). The fourth component is missing or the count is wrong.
- Large amounts of commented-out text remain in the source (\ie entire paragraphs and algorithms). While not visible in the PDF, this suggests unfinished editorial decisions and content that may need to be either restored or permanently removed.
- Algorithm 2 (SWEzze Inference, Algorithm \ref{alg:compress}) is commented out entirely. The inference procedure is only described in prose, which makes it harder for readers to reproduce.
- Section 3 heading has a stray backslash: "\section{Oracle-Guided Context Distillation}\" — the trailing backslash may cause LaTeX issues.

3. EXPERIMENTAL CONCERNS
--------------------------
- The paper uses GPT-5.2, DeepSeek-V3.2, and Qwen3-Coder-Next as frontier models, but these appear to be hypothetical/future model names (as of early 2026). If these are real models, citations should be verified; if placeholders, this is a serious problem.
- SWE-Pruner is cited as \cite{wang2026swe} — a 2026 citation. Verify this is a real, published or pre-published work.
- Qwen3-Coder-Next is cited as \cite{cao2026qwen3} — same concern about whether this is a real reference.
- The OCD training uses Qwen3-Coder-30b for oracle evaluation, but evaluation uses different frontier models. The paper does not discuss whether the oracle model choice biases the MSCs toward patterns that Qwen3-Coder-30b can exploit but other models cannot.
- Only 3,157 out of 10,000 sampled issues yielded sufficient contexts (31.6% success rate). The paper notes 74.4% of instances "resist any compression" due to failed fault localization, but doesn't sufficiently discuss selection bias: the model is trained only on the 31.6% of "easy" instances where the oracle succeeded.
- No statistical significance tests are reported. The differences between methods (e.g., 284 vs 289 resolved for GPT-5.2) could be within noise margins.
- The evaluation uses only Python repositories (SWE-bench). Generalization claims should be tempered.

4. METHODOLOGY CONCERNS
--------------------------
- The priority scoring function (Section 3.2) uses ground-truth patch information (patch overlap, symbol overlap with P_gold). This is acknowledged as privileged information, but the paper doesn't adequately discuss how much of OCD's effectiveness comes from this privileged guidance vs. the search algorithm itself. An ablation removing privileged signals would strengthen the paper.
- The GA fitness function for failed configurations is described as "the sum of retained code segment priority scores," which biases toward retaining more high-priority (patch-related) segments. Since priority itself uses ground-truth patch info, this is essentially guiding the search directly toward the answer. The paper should discuss whether this circular dependency inflates the apparent quality of MSCs.
- "Majority voting" for candidate evaluation: "A context is deemed sufficient if at least half of the generated patches pass all tests." The number of patch candidates generated per evaluation is not specified. This is important for reproducibility.
- The paper claims 1-minimality but the GA+HDD pipeline may not guarantee it if the oracle is stochastic (LLM generation is non-deterministic). A context deemed sufficient in one evaluation may fail in another, making the minimality guarantee unreliable.
- The base model choice (Qwen3-Reranker-0.6B) is not motivated. Why this specific reranker? How does it compare to alternatives?

5. PRESENTATION ISSUES
------------------------
- The motivating example (Section 2) uses BERTScore to compare compressed contexts against MSC, reporting 0.44 for SWEzze vs 0.20 for LongCodeZip and 0.00 for SWE-Pruner. BERTScore of 0.00 is extremely unusual and suspicious — BERTScore typically has a high baseline even for unrelated texts. This needs explanation.
- The motivating example discusses multiple different metrics across commented-out paragraphs (F1 score, structural correlation, BERTScore), suggesting the authors tried several metrics and kept the one that looked best. The final choice of BERTScore is not well justified.
- Figure references use \Cref but the paper doesn't consistently explain what each figure shows before referencing it.
- The term "fix ingredients" is used extensively but only cited from Martinez et al. The paper should give a clearer self-contained definition early on.
- "1-minimal" is defined as "no single element can be removed without violating sufficiency and target budget" — the phrase "and target budget" is confusing here. 1-minimality in delta debugging means no single element can be removed without violating the property. Budget is not part of the standard definition.
- The paper switches between $\hat{\mathcal{C}}$ notation (MSC from OCD) and $\hat{\mathcal{C}}_{\mathrm{pred}}$ (inference output) but this distinction is not always clear in the text.

6. CLAIMS VS EVIDENCE GAPS
----------------------------
- Abstract claims "5.0--13.0% improvement" but this mixes comparisons against two different baselines (no-compression and no-context). This is misleading — the improvement over the best competing compressor is only 1.8--6.5%.
- The paper claims SWEzze is "model- and harness-agnostic" but evaluates only with the Agentless pipeline. No evidence for harness-agnosticism is provided.
- The paper claims role-aware sample weighting is motivated by the data analysis, but no ablation study isolates the contribution of this weighting scheme.
- RQ3 presents only ONE case study (not "case studies" plural as stated). A single cherry-picked example is insufficient for an RQ.
- The paper mentions "distraction" as a key problem but doesn't systematically measure how often baseline failures are caused by distraction vs. missing ingredients vs. other factors.

7. MISSING CONTENT
--------------------
- No ablation study for OCD components (GA vs. random search, HDD contribution, priority scoring signals).
- No ablation for SWEzze model components (LoRA rank, role-aware weighting, hybrid score augmentation at inference).
- No analysis of failure cases where SWEzze underperforms baselines.
- No discussion of computational cost of the OCD data construction pipeline (how many oracle calls, total GPU hours, etc.).
- The Threats to Validity section discusses important limitations but doesn't address the threat of benchmark overfitting (SWE-bench is increasingly used as a target for optimization).
- No comparison with simply using the top-k segments by a standard code embedding model (e.g., CodeBERT, UniXcoder).
- The Related Work section on "Code Compression & Information Selection" doesn't discuss RLCF or other RL-based approaches for context selection.

8. WRITING QUALITY
--------------------
- Inconsistent naming: "SWE-Pruner" vs "SWEPruner" — used interchangeably.
- "LLMLingua-2" in tables but "LlmLingua2" in related work citations.
- "by 5.0--13.0% to the uncompressed" — should be "over" or "compared to", not "to".
- "by 1.8--12.0% to LLMLingua" — same grammatical issue.
- "any its proper subset" — should be "any of its proper subsets".
- "the first code context compression model" — bold claim, needs justification or softening.
- "Not all training examples carry equal learning signal" — starts a paragraph but the preceding context about semantic roles is in a different subsection. The transition is abrupt.
- Several sentences are overly long and could be split for readability.
- "performs normally on the compression latency" — awkward phrasing, unclear what "normally" means.
- "its consistency distinguishes it" — vague, should be more specific.

9. TECHNICAL ISSUES
---------------------
- The compression factor is set to 5x for SWEzze but Table 1 reports ~6x actual compression. The paper should explain this discrepancy (the budget is a target, not exact?).
- For Qwen3-Coder-Next, SWE-Pruner achieves 49.75x compression, which is extreme. The paper notes this but doesn't adequately explain why — is SWE-Pruner essentially removing all context for this model?
- The sliding-window strategy for long segments is mentioned but not detailed (window size, overlap, aggregation method).
- The paper doesn't specify the block segmentation algorithm (how are contiguous blocks determined? fixed line count? AST-based?).

10. MINOR ISSUES
------------------
- The Data Availability section should not have a placeholder URL in a submission.
- References to future/concurrent work (2026 citations) should be verified.
- The paper could benefit from a table summarizing notation used throughout.
- Figure 4 (tradeoff plot) uses "SWEeze" spelling — inconsistent with "SWEzze" used elsewhere.


==> suggestions.txt <==
Concrete Suggestions to Address Reviewer Concerns
==================================================

1. OCD requires ground-truth patches and test suites
----------------------------------------------------
Current state: The threats section (line 730-732) briefly acknowledges the
training-deployment gap but does not discuss practical applicability.

Suggestions:
(a) Add a paragraph to Section 6 (Threats) discussing how OCD training data
    can be constructed for proprietary codebases. The key argument: most mature
    software projects have CI pipelines with regression tests and a git history
    of merged PRs with associated patches. OCD only needs (issue, patch, tests)
    triples, which are naturally produced by any project using pull requests
    with automated testing. Cite SWE-Smith and SWE-bench as existence proofs
    that such data can be mined at scale from open-source repos.

(b) Mention that the model already demonstrates cross-repository transfer
    (trained on 41 repos from SWE-Smith, tested on 12 different repos in
    SWE-bench Verified), suggesting that a model trained on open-source data
    may generalize to proprietary codebases without needing proprietary
    training data.

(c) Note that the priority scoring signals (patch overlap, test coverage,
    symbol overlap) use only information that is standard in CI/CD pipelines,
    not anything specific to curated benchmarks.

Concrete edit location: Expand Section 6, after line 732, with a new paragraph
titled something like "Practical Applicability of OCD".


2. Limited benchmark scope (Python only, single benchmark)
----------------------------------------------------------
Current state: Evaluation uses only SWE-bench Verified (500 instances,
12 Python repos). The paper makes no claims about other languages but also
does not discuss this limitation.


3. Compression latency is non-trivial
--------------------------------------
Current state: Line 676 says SWEzze is "8.2x slower than LLMLingua-2 and
6.6x slower than SWE-Pruner" but frames it as a "better balance." This is
somewhat dismissive.

Suggestions:
(a) Contextualize the latency against the end-to-end pipeline time. A single
    LLM repair call to GPT-5.2 or DeepSeek typically takes 10-60+ seconds.
    SWEzze's 2.5-10s compression overhead is thus a small fraction of total
    pipeline time. Add a sentence like: "In the context of an end-to-end
    repair pipeline where a single LLM inference call takes 10-60 seconds,
    SWEzze's compression overhead of 2.5-10 seconds represents a modest
    addition (5-15% of total wall-clock time) that is offset by faster
    downstream inference on the shorter prompt."

(b) Quantify the net latency effect: compression time + reduced inference
    time vs. no compression. If shorter prompts lead to faster LLM inference,
    the net effect may be close to zero or even positive. Add this analysis
    to the RQ1 discussion (around line 676).

(c) Note that SWEzze's latency is dominated by the cross-encoder forward
    passes, which could be further reduced with batching optimizations,
    quantization, or model distillation to an even smaller model.

Concrete edit location: Expand the latency discussion in Section 5.1
(around line 676).


6. Writing quality issues (internal note in Section 5.3)
--------------------------------------------------------
Current state: Line 718 contains "\haoxiang{approximate breakdown of failure
cases}" which renders as a visible red note in the PDF.

Suggestions:
(a) IMMEDIATELY remove the \haoxiang{} call on line 718. This is the most
    critical fix as it signals incomplete/careless preparation.

(b) Grep the entire paper for other \haoxiang{}, \sergey{}, and \earl{}
    calls that might be visible. Current grep shows:
    - Line 124: \haoxiang{} in a commented-out block (safe, won't render)
    - Line 718: \haoxiang{} NOT commented out (RENDERS IN PDF -- must fix)
    There's also a \sergey{} on line 734, but it's in a commented-out block.

(c) Consider redefining the annotation commands to be no-ops for submission:
    \renewcommand{\haoxiang}[1]{}
    \renewcommand{\sergey}[1]{}
    \renewcommand{\earl}[1]{}
    Add these after the \begin{document} line as a safety net.

(d) While fixing this, also flesh out the RQ3 section. Currently it only
    discusses one case (the distraction case in Figure 7). The second case
    study is commented out (line 723: "%The second case is"). Either add
    the second case or remove the promise of "two representative cases"
    from line 720.

Concrete edit location: Line 718 (remove), line 720 (fix "two" -> "a"
if only keeping one case), and add \renewcommand lines after line 29.


7. Fairness of comparison
-------------------------
Current state: SWEzze operates at ~6x compression while SWE-Pruner hits
49.75x on one model. Figure 6 shows the tradeoff space but doesn't
normalize methods to the same compression factor.

Suggestions:
(a) Add a paragraph to Section 5.1 or 5.2 explicitly addressing this.
    Argue that the comparison is fair because:
    - Each baseline is configured at its recommended/default operating point
      (line 472 already says this, but it needs to be made more prominent).
    - The extreme compression factors of SWE-Pruner (49.75x) represent its
      default behavior, not a deliberately unfair setting.
    - Figure 6 already shows that methods operating at similar compression
      factors (5-7x) achieve different resolution rates, confirming that
      SWEzze's advantage is not merely due to retaining more tokens.

(b) If feasible, add a controlled experiment: run SWE-Pruner and LongCodeZip
    at exactly 6x compression (matching SWEzze) on one LLM. This would
    directly show whether SWEzze's advantage holds at iso-compression. Even
    a single-LLM result would substantially strengthen the paper.

(c) If the iso-compression experiment is infeasible, explicitly discuss in
    Section 6 that an iso-compression comparison would be desirable but note
    that SWE-Pruner and LLMLingua-2 do not expose a direct compression-factor
    knob (they use score thresholds), making exact matching non-trivial.

Concrete edit location: Add discussion to Section 5.1 (after line 674)
or Section 6.


8. No discussion of OCD failure modes
--------------------------------------
Current state: Section 3.4 says "Across 3,157 instances from 41 Python
repositories, for which a sufficient context was found" (line 290) but
never says how many of the 10K sampled instances failed.

Suggestions:
(a) Add a sentence to Section 3.4 reporting the OCD success rate. You
    sampled 10K issues; 3,157 yielded sufficient contexts. That means
    6,843 (68.4%) failed. Break this down:
    - How many failed because the initial Agentless context was already
      insufficient (no compression can help)?
    - How many failed because GA exhausted its budget without finding a
      passing subset?
    - How many had degenerate MSCs (e.g., empty context was sufficient)?

(b) Report Algorithm 1's line 4 behavior: "if no passing subset found then
    return C_init." How often does this happen? This is important because it
    means OCD falls back to the full context, which doesn't provide useful
    training signal.

(c) Mention the line 220 fallback: when GA finds no passing subset, OCD
    returns C_init. These instances are excluded from training (since they
    provide no compression signal). State this explicitly.

(d) If data is available, report the distribution of compression ratios
    achieved by OCD across the 3,157 successful instances (e.g., median,
    quartiles). This helps the reader understand how much compression OCD
    typically achieves.

Concrete edit location: Expand the paragraph at line 290 in Section 3.4.


Minor Issues
============

A. Notation consistency (C_hat vs C-tilde)
-------------------------------------------
Current state: The paper consistently uses \hat{\mathcal{C}} (C-hat) for
the minimal sufficient context throughout. The grep shows no \tilde usage.
This concern may stem from the reviewer misreading the font; no action
needed unless a second read reveals actual inconsistency.


B. Incomplete citation [3] (Matplotlib)
----------------------------------------
Current state: ref.bib likely has an incomplete entry for Matplotlib.

Suggestion: Update the bibliography entry for [3] to:
  @misc{matplotlib,
    author = {{The Matplotlib Development Team}},
    title = {Matplotlib: Visualization with {Python}},
    year = {2024},
    url = {https://matplotlib.org},
    note = {Accessed: 2025-05-01}
  }

Concrete edit location: ref.bib, entry for "matplotlib".


C. SWEzze when retrieval completely misses relevant files
---------------------------------------------------------
Current state: Not discussed. Compression cannot help if retrieval fails.

Suggestions:
(a) Add a sentence to Section 6 (Threats): "SWEzze operates as a
    post-retrieval compression step and cannot recover information absent
    from the initial context C_init. When Agentless's fault localization
    fails to retrieve any relevant files, compression is moot. In our
    evaluation, the No_context baseline (which provides no retrieved code)
    achieves 0.386-0.524 resolution rate, suggesting that a non-trivial
    fraction of issues can be resolved from the issue description alone.
    However, for the remaining issues, the quality of upstream retrieval
    bounds the effectiveness of any compressor."

(b) Note that this is a fundamental limitation shared by ALL compression
    baselines, not specific to SWEzze.

Concrete edit location: Section 6, new paragraph.

